Bitcoin over Tor isn't a good idea

Bitcoin is a decentralized P2P digital currency in which coins are generated by a distributed set of miners and transaction are broadcasted via a peer-to-peer network. While Bitcoin provides some level of anonymity (or rather pseudonymity) by encouraging the users to have any number of random-looking Bitcoin addresses, recent research shows that this level of anonymity is rather low. This encourages users to connect to the Bitcoin network through anonymizers like Tor and motivates development of default Tor functionality for popular mobile SPV clients. In this paper we show that combining Tor and Bitcoin creates an attack vector for the deterministic and stealthy man-in-the-middle attacks. A low-resource attacker can gain full control of information flows between all users who chose to use Bitcoin over Tor. In particular the attacker can link together user's transactions regardless of pseudonyms used, control which Bitcoin blocks and transactions are relayed to the user and can \ delay or discard user's transactions and blocks. In collusion with a powerful miner double-spending attacks become possible and a totally virtual Bitcoin reality can be created for such set of users. Moreover, we show how an attacker can fingerprint users and then recognize them and learn their IP address when they decide to connect to the Bitcoin network directly.

==> pics/delays.txt <==
5000 618.923280556 444.587076115 355.094002296 217.83033245 3770.64307945
10000 584.600446169 426.5958547   343.522604077 213.420305186 2777.25597441
20000 526.469178559 394.786380356 322.591780524 205.150669545 1821.67931048
50000 406.610483245 323.318521737 273.238770668 184.013769918 901.832159391
100000 296.698117148 249.750360215 218.776455413 157.593261956 495.067439838
200000 195.625858663 174.053264726 158.422235819 123.658026009 265.865789436
400000 120.66192418 112.092699887  105.395566824 88.7891428375 144.152119961


==> pics/round-durations.txt <==
2.0
2.0
3.0
4.0
5.0
5.0
6.0
6.0
6.0
6.0
7.0
7.0
7.0
7.0
7.0
7.0
7.0
7.0
9.0
9.0
10.0
10.0
11.0
11.0
11.0
15.0
15.0
16.0
16.0
17.0
18.0
19.0
20.0
20.0
20.0
21.0
21.0
21.0
21.0
23.0
26.0
27.0
27.0
27.0
27.0
28.0
29.0
31.0
31.0
31.0
33.0
33.0
36.0
36.0
36.0
37.0
41.0
41.0
42.0
42.0
43.0
44.0
45.0
45.0
47.0
47.0
48.0
49.0
55.0
56.0
57.0
59.0
67.0
68.0
75.0
88.0
104.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
128.0

